Loss-Versus-Fair: Efficiency of Dutch Auctions on Blockchains

Milionis et al.(2023) studied the rate at which automated market makers leak value to arbitrageurs when block times are discrete and follow a Poisson process, and where the risky asset price follows a geometric Brownian motion. We extend their model to analyze another popular mechanism in decentralized finance for onchain trading: Dutch auctions. We compute the expected losses that a seller incurs to arbitrageurs and expected time-to-fill for Dutch auctions as a function of starting price, volatility, decay rate, and average interblock time. We also extend the analysis to gradual Dutch auctions, a variation on Dutch auctions for selling tokens over time at a continuous rate. We use these models to explore the tradeoff between speed of execution and quality of execution, which could help inform practitioners in setting parameters for starting price and decay rate on Dutch auctions, or help platform designers determine performance parameters like block times.

==> figures/efficient-frontier.csv <==
theta,z0,delta,lvf,ft
1e-08,-8.887504133061863e-08,8.737183458338304e-07,0.00042167807,482.82758
1.4563484775012444e-08,-5.046706174694047e-07,9.929547565124442e-07,0.00042241588,425.1723
2.1209508879201927e-08,-5.64591555567992e-07,1.2312044035788555e-06,0.00042387436,344.0329
3.0888435964774783e-08,-2.905730384644581e-08,1.5095454034830408e-06,0.00042555408,282.06805
4.498432668969444e-08,-2.2132211597853328e-08,1.6877179145130111e-06,0.0004266613,252.94211
6.551285568595509e-08,-9.764699498193359e-07,2.0258325903612036e-06,0.00042879308,211.31007
9.540954763499944e-08,-4.903498920613656e-07,2.5307446455984714e-06,0.00043192782,170.57118
1.389495494373136e-07,-1.427629840692932e-07,3.078495357049302e-06,0.00043529528,141.438
2.0235896477251556e-07,-2.5693811287943068e-08,3.6453792349570123e-06,0.00043883905,120.45097
2.94705170255181e-07,-2.643886473380198e-07,4.350670075281966e-06,0.00044333967,101.904854
4.2919342601287785e-07,-2.6659010615146373e-08,5.354025082556459e-06,0.00044974682,84.04975
6.250551925273976e-07,-1.2400511661791602e-07,6.39711264882076e-06,0.00045656745,71.3932
9.102981779915227e-07,-8.499063551435706e-08,7.519630898668521e-06,0.000463945,61.72532
1.325711365590108e-06,-1.2320445966915618e-07,8.970034437759487e-06,0.00047370026,52.82624
1.9306977288832498e-06,-2.0496116171039555e-07,1.0827581874983961e-05,0.0004864174,44.933037
2.8117686979742253e-06,-1.7273304322957026e-08,1.2774735149292498e-05,0.00050000916,39.1628
4.094915062380419e-06,-2.675243886188407e-07,1.4890355571074942e-05,0.00051519566,34.606617
5.963623316594637e-06,-1.378940942232114e-07,1.8128964795121947e-05,0.0005390829,29.749203
8.68511373751352e-06,-2.9706090572345626e-08,2.1179001404983577e-05,0.0005623008,26.567398
1.2648552168552958e-05,-7.22127917925088e-08,2.4665818755699234e-05,0.0005898096,23.924934
1.8420699693267162e-05,-8.870288729667551e-08,2.913566889832648e-05,0.00062624575,21.507235
2.6826957952797274e-05,-8.185776096070102e-08,3.4083096317056556e-05,0.0006681582,19.617115
3.906939937054613e-05,-1.0571940947556512e-08,3.96264750893956e-05,0.0007169011,18.106197
5.689866029018293e-05,-2.862030623872309e-08,4.612355136685609e-05,0.000776276,16.844538
8.286427728546843e-05,-1.4435517005040535e-07,5.340502648304634e-05,0.0008453659,15.841671
0.00012067926406393288,-2.7489966214441003e-09,6.168992343288642e-05,0.00092656433,15.034334
0.00017575106248547893,-2.51039939378499e-08,7.039210513370659e-05,0.0010145523,14.428297
0.00025595479226995333,-6.410646395239639e-08,8.066439996641779e-05,0.0011213364,13.9170685
0.0003727593720314938,-1.407352116302703e-07,9.237654479754117e-05,0.0012461352,13.506149
0.0005428675439323859,-3.6648336830467087e-06,0.00010074795892680342,0.0013401073,13.28375
0.0007906043210907685,-4.383036866784579e-08,0.00012140417151244882,0.0015651174,12.912214
0.0011513953993264458,-2.5575469977975936e-08,0.00013842106944726015,0.0017565757,12.712734
0.0016768329368110067,-2.5760830586917125e-07,0.00015715697211722424,0.0019700944,12.559596
0.0024420530945486497,-6.816766835977927e-08,0.00017860488338395362,0.0022164788,12.437565
0.0035564803062231283,-1.8431415702480454e-07,0.00020329934587808067,0.0025026235,12.340366
0.005179474679231202,-2.6103043637773646e-08,0.00022960616008669874,0.00280894,12.268421
0.0075431200633546075,-1.2634820575381656e-07,0.00026161394208474556,0.0031836058,12.207779
0.010985411419875572,-1.26227526545729e-07,0.0002818592077280004,0.0034212251,12.179419
0.015998587196060572,-2.0356038540825646e-07,0.0003347583947482838,0.004043543,12.127736
0.023299518105153672,-2.0719846361323786e-07,0.00038286744780401864,0.004610665,12.097893
0.03393221771895323,-6.372895427387142e-08,0.0004342759842784939,0.0052170805,12.076227
0.04941713361323828,-1.8564137576591613e-08,0.0004927101825189195,0.005906584,12.059301
0.07196856730011514,-1.8650756118285426e-08,0.0005623286440237945,0.0067279143,12.045579
0.10481131341546852,-2.5030681399579735e-07,0.0006539892707744192,0.007808713,12.03373
0.15264179671752304,-1.3882039660015416e-07,0.0007208867733962447,0.008596103,12.027775
0.2222996482526191,-7.257817924255205e-07,0.0008147292494306891,0.009700324,12.021753
0.323745754281764,-1.4698803531418953e-06,0.0009251421373092339,0.010996414,12.016877
0.47148663634573895,-3.396243846554744e-08,0.0010486214041347639,0.012440434,12.013142
0.6866488450042998,-3.9167404174806375e-06,0.0011911651667762398,0.014107915,12.010185
1.0,-1.7767269164326239e-06,0.0013537711357795074,0.015997127,12.007888


==> figures/vary-delta.csv <==
z0,delta,lvf,ft
0,1e-06,0.00042253124,422.70987
0,1.151395399326448e-06,0.00042345293,367.92947
0,1.325711365590108e-06,0.00042451653,320.35394
0,1.5264179671752333e-06,0.00042574448,279.03616
0,1.757510624854793e-06,0.00042716257,243.15367
0,2.0235896477251557e-06,0.00042880117,211.99213
0,2.3299518105153717e-06,0.00043069525,184.93123
0,2.6826957952797274e-06,0.00043288615,161.43225
0,3.0888435964774785e-06,0.00043542206,141.02744
0,3.5564803062231285e-06,0.00043835936,123.31057
0,4.094915062380427e-06,0.0004417647,107.928955
0,4.71486636345739e-06,0.00044571634,94.5764
0,5.428675439323859e-06,0.00045030704,82.987076
0,6.250551925273976e-06,0.00045564666,72.93026
0,7.196856730011514e-06,0.0004618659,64.20572
0,8.286427728546843e-06,0.00046912095,56.639732
0,9.540954763499944e-06,0.0004775983,50.081623
0,1.0985411419875572e-05,0.00048752248,44.400726
0,1.2648552168552958e-05,0.00049916364,39.483807
0,1.4563484775012445e-05,0.0005128484,35.232742
0,1.67683293681101e-05,0.00052897143,31.56256
0,1.9306977288832496e-05,0.0005480115,28.399685
0,2.2229964825261955e-05,0.0005705484,25.680387
0,2.559547922699533e-05,0.00059728324,23.349442
0,2.94705170255181e-05,0.0006290611,21.358875
0,3.39322177189533e-05,0.0006668953,19.666866
0,3.906939937054621e-05,0.0007119909,18.23673
0,4.498432668969444e-05,0.0007657668,17.036015
0,5.1794746792312125e-05,0.0008298755,16.035694
0,5.9636233165946365e-05,0.000906217,15.20953
0,6.866488450042999e-05,0.000996952,14.533585
0,7.906043210907701e-05,0.0011045135,13.985945
0,9.102981779915228e-05,0.0012316263,13.546606
0,0.00010481131341546853,0.0013813351,13.197484
0,0.00012067926406393288,0.00155705,12.922499
0,0.00013894954943731373,0.0017626059,12.707619
0,0.00015998587196060574,0.0020023421,12.540862
0,0.00018420699693267163,0.002281201,12.412208
0,0.00021209508879201905,0.0026048126,12.313428
0,0.000244205309454865,0.0029796485,12.237883
0,0.0002811768697974231,0.0034131175,12.180286
0,0.00032374575428176434,0.00391376,12.136482
0,0.0003727593720314938,0.004491341,12.103233
0,0.00042919342601287783,0.005157091,12.078032
0,0.0004941713361323833,0.0059238574,12.058954
0,0.0005689866029018293,0.0068064807,12.044523
0,0.0006551285568595509,0.007821844,12.033614
0,0.0007543120063354615,0.008989452,12.025373
0,0.000868511373751352,0.010330793,12.019149
0,0.001,0.01187172,12.014451


==> figures/vary-z0.csv <==
z0,delta,lvf,ft
-0.0005,1e-05,0.0007472731,24.763847
-0.00047959183673469387,1e-05,0.0007323605,25.317095
-0.0004591836734693878,1e-05,0.00071774726,25.894321
-0.00043877551020408165,1e-05,0.0007033842,26.496569
-0.0004183673469387755,1e-05,0.0006892822,27.12492
-0.00039795918367346937,1e-05,0.0006753929,27.78051
-0.0003775510204081633,1e-05,0.00066184736,28.464512
-0.00035714285714285714,1e-05,0.0006485982,29.178162
-0.000336734693877551,1e-05,0.0006356584,29.922747
-0.0003163265306122449,1e-05,0.00062298164,30.699606
-0.0002959183673469388,1e-05,0.00061070116,31.51014
-0.00027551020408163264,1e-05,0.000598772,32.3558
-0.00025510204081632655,1e-05,0.00058714976,33.23812
-0.00023469387755102041,1e-05,0.0005759695,34.158684
-0.00021428571428571427,1e-05,0.00056518824,35.11915
-0.0001938775510204082,1e-05,0.0005547636,36.121246
-0.00017346938775510205,1e-05,0.00054483284,37.166775
-0.0001530612244897959,1e-05,0.00053535524,38.257626
-0.00013265306122448983,1e-05,0.00052629085,39.39576
-0.00011224489795918369,1e-05,0.00051783887,40.583225
-9.183673469387755e-05,1e-05,0.00050984195,41.82216
-7.142857142857146e-05,1e-05,0.0005023224,43.114796
-5.102040816326532e-05,1e-05,0.00049542263,44.463463
-3.061224489795918e-05,1e-05,0.0004891074,45.870583
-1.0204081632653097e-05,1e-05,0.0004833424,47.3387
1.0204081632653097e-05,1e-05,0.0004807333,49.11686
3.061224489795918e-05,1e-05,0.0004807333,51.157677
5.102040816326527e-05,1e-05,0.0004807333,53.19849
7.142857142857146e-05,1e-05,0.0004807333,55.239307
9.183673469387755e-05,1e-05,0.0004807333,57.280125
0.00011224489795918363,1e-05,0.0004807333,59.320942
0.00013265306122448983,1e-05,0.0004807333,61.361755
0.0001530612244897959,1e-05,0.0004807333,63.402573
0.000173469387755102,1e-05,0.0004807333,65.44339
0.0001938775510204082,1e-05,0.0004807333,67.48421
0.00021428571428571427,1e-05,0.0004807333,69.525024
0.00023469387755102036,1e-05,0.0004807333,71.56584
0.00025510204081632655,1e-05,0.0004807333,73.60666
0.00027551020408163264,1e-05,0.0004807333,75.64747
0.0002959183673469387,1e-05,0.0004807333,77.688286
0.0003163265306122449,1e-05,0.0004807333,79.7291
0.000336734693877551,1e-05,0.0004807333,81.76992
0.0003571428571428571,1e-05,0.0004807333,83.81074
0.0003775510204081633,1e-05,0.0004807333,85.85155
0.00039795918367346937,1e-05,0.0004807333,87.892365
0.00041836734693877545,1e-05,0.0004807333,89.93318
0.00043877551020408165,1e-05,0.0004807333,91.974
0.00045918367346938773,1e-05,0.0004807333,94.01482
0.0004795918367346938,1e-05,0.0004807333,96.05563
0.0005,1e-05,0.0004807333,98.09645

